No Second Run: Does RSI Stop at Frontier Pre-training?

Pre-training is where every foundation model begins; bringing recursive self-improvement (RSI) there would let AI improve the process that creates AI. Yet public RSI work has so far targeted only post-training, which starts from an existing base model, runs trials costing GPU-hours, and returns verifiable scores. Pre-training breaks all three conditions at orders-of-magnitude higher cost: a run consumes hundreds of thousands of GPU-hours over months and cannot be repeated; its objective, post-training headroom, cannot be read off any single score; and what must improve is not a model but the whole production system, from data pipelines and training infrastructure to the teams that run them. To our knowledge, we are the first to apply RSI to an entire frontier pre-training run from scratch and to report it in detail. RSI does not stop at frontier pre-training, but it changes form: since no end-to-end loop can close over a single unrepeatable run, we decompose it into smaller loops that can, each repairing a step the full run breaks. The result is 801-30B-A3B-Base, a 30B-A3B MoE trained from scratch on 11.8T tokens in three months by a newly formed team. We release it as a base model; the lightweight SFT reported here (6B tokens, no RL) only probes post-training headroom. As a base model, 801-30B-A3B outperforms Qwen3-30B-A3B and Nemotron-3.5-Lightning-30B-A3B, trailing only the larger Qwen3.5-35B-A3B, and keeps this position under identical SFT; with lightweight SFT alone, it achieves the highest average on four agentic benchmarks against fully post-trained models, including Qwen3.6-35B-A3B. Since post-training RSI presupposes a strong base model, bringing RSI into pre-training acts on the foundation every later stage builds on. We open-source 801-30B-A3B-Base and the lightweight SFT data at https://github.com/GAIR-NLP/801-30B .

==> figures/data/corpus_window_imbalance.csv <==
window,mean_max_over_mean,aggregate_max_over_mean,microbatches
1,5.384420866754717,5.321303236210428,6016
2,3.252866975137349,2.89860140569146,6016
4,1.8668227844979866,1.852051020058274,6016
8,1.394194233087853,1.3684931006581638,6016
16,1.2114687880998418,1.152821775643253,6016
32,1.0969957849286118,1.085651431716998,6016
64,1.048794895253101,1.041315161583498,6016
128,1.0250999183802187,1.0204157236095797,6016


==> figures/data/disabled_loss_smoothed.csv <==
step,loss
16.5,2.05658125
17.5,2.0446
18.5,2.0231625
19.5,1.9955625
20.5,1.972275
21.5,1.95431875
22.5,1.922709375
23.5,1.88783125
24.5,1.85605
25.5,1.8395593749999999
26.5,1.811459375
27.5,1.792146875
28.5,1.762040625
29.5,1.739678125
30.5,1.708840625
31.5,1.681278125
32.5,1.657590625
33.5,1.62988125
34.5,1.58179375
35.5,1.562434375
36.5,1.53419375
37.5,1.513759375
38.5,1.493934375
39.5,1.4684125
40.5,1.442153125
41.5,1.426803125
42.5,1.416675
43.5,1.395125
44.5,1.38284375
45.5,1.35785
46.5,1.336640625
47.5,1.312190625
48.5,1.2971375
49.5,1.272246875
50.5,1.252925
51.5,1.23674375
52.5,1.214765625
53.5,1.189521875
54.5,1.1826125
55.5,1.16145625
56.5,1.1393625
57.5,1.121328125
58.5,1.11355625
59.5,1.103234375
60.5,1.08629375
61.5,1.064446875
62.5,1.06349375
63.5,1.051753125
64.5,1.0425375000000001
65.5,1.033790625
66.5,1.030025
67.5,1.012403125
68.5,1.0015125
69.5,0.99236875
70.5,0.9794906250000001
71.5,0.976171875
72.5,0.972275
73.5,0.963315625
74.5,0.9513875
75.5,0.94554375
76.5,0.9381906250000001
77.5,0.933046875
78.5,0.926628125
79.5,0.916271875
80.5,0.9072125
81.5,0.901603125
82.5,0.897278125
83.5,0.892025
84.5,0.88731875
85.5,0.888671875
86.5,0.881090625
87.5,0.8789312499999999
88.5,0.87634375
89.5,0.870153125
90.5,0.867321875
91.5,0.860571875
92.5,0.85521875
93.5,0.84960625
94.5,0.839165625
95.5,0.837353125
96.5,0.832934375
97.5,0.8292937499999999
98.5,0.825840625
99.5,0.82249375
100.5,0.822309375
101.5,0.817821875
102.5,0.815190625
103.5,0.812978125
104.5,0.81284375
105.5,0.809259375
106.5,0.806825
107.5,0.801696875
108.5,0.800825
109.5,0.7979031249999999
110.5,0.794521875
111.5,0.79541875
112.5,0.795134375
113.5,0.7945875
114.5,0.79389375
115.5,0.7937
116.5,0.793696875
117.5,0.787171875
118.5,0.788809375
119.5,0.7903281249999999
120.5,0.789084375
121.5,0.78788125
122.5,0.788084375
123.5,0.7883875
124.5,0.789915625
125.5,0.78876875
126.5,0.788971875
127.5,0.7880906249999999
128.5,0.7842375
129.5,0.782290625
130.5,0.78210625
131.5,0.783009375
132.5,0.77940625
133.5,0.779721875
134.5,0.776621875
135.5,0.7765875
136.5,0.7713187499999999
137.5,0.77014375
138.5,0.76995625
139.5,0.769921875
140.5,0.76720625
141.5,0.766809375
142.5,0.767284375
143.5,0.76795
144.5,0.76615625
145.5,0.764146875
146.5,0.7631
147.5,0.7604375
148.5,0.762575
149.5,0.765059375
150.5,0.765025
151.5,0.765809375
152.5,0.766821875
153.5,0.764515625
154.5,0.762725
155.5,0.75948125
156.5,0.756425
157.5,0.758703125
158.5,0.757921875
159.5,0.75694375
160.5,0.758315625
161.5,0.758909375
162.5,0.759803125
163.5,0.75839375
164.5,0.762559375
165.5,0.763109375
166.5,0.76279375
167.5,0.759896875
168.5,0.761840625
169.5,0.76389375
170.5,0.76366875
171.5,0.767465625
172.5,0.765628125
173.5,0.766021875
174.5,0.764590625
175.5,0.763378125
176.5,0.762896875
177.5,0.762525
178.5,0.762578125
179.5,0.763628125
180.5,0.758046875
181.5,0.756584375
182.5,0.753965625
183.5,0.750475
184.5,0.746103125
185.5,0.748340625
186.5,0.74653125
187.5,0.749321875
188.5,0.748109375
189.5,0.74695625
190.5,0.7473375
191.5,0.74713125
192.5,0.7463875
193.5,0.747784375
194.5,0.748075
195.5,0.748153125
196.5,0.744446875
197.5,0.7429125
198.5,0.74389375
199.5,0.742859375
200.5,0.740265625
201.5,0.7381156249999999
202.5,0.737984375
203.5,0.736453125
204.5,0.738565625
205.5,0.7366874999999999
206.5,0.737959375
207.5,0.73848125
208.5,0.738246875
209.5,0.738046875
210.5,0.736378125
211.5,0.734325
212.5,0.736603125
213.5,0.734803125
214.5,0.733440625
215.5,0.735625
216.5,0.73908125
217.5,0.738
218.5,0.740559375
219.5,0.7416406249999999
220.5,0.743375
221.5,0.741421875
222.5,0.74143125
223.5,0.743353125
224.5,0.743303125
225.5,0.740409375
226.5,0.741015625
227.5,0.739571875
228.5,0.738840625
229.5,0.741459375
230.5,0.7436125
231.5,0.746525
232.5,0.747046875
233.5,0.75179375
234.5,0.749103125
235.5,0.747921875
236.5,0.746390625
237.5,0.7469281249999999
238.5,0.744915625
239.5,0.743996875
240.5,0.74226875
241.5,0.739846875
242.5,0.739890625
243.5,0.740340625
244.5,0.739178125
245.5,0.741734375
246.5,0.740840625
247.5,0.7406125
248.5,0.736928125
249.5,0.73789375
250.5,0.734234375
251.5,0.732075


==> figures/data/enabled_loss_smoothed.csv <==
step,loss
16.5,2.1035875
17.5,1.953340625
18.5,1.90585
19.5,1.913284375
20.5,1.899696875
21.5,1.9281125
22.5,1.786046875
23.5,1.785275
24.5,1.8801468749999999
25.5,1.8763343749999999
26.5,1.923028125
27.5,1.9153499999999999
28.5,1.79903125
29.5,1.80445625
30.5,1.80684375
31.5,1.7416375
32.5,1.67673125
33.5,1.741678125
34.5,1.743103125
35.5,1.6898
36.5,1.555440625
37.5,1.54850625
38.5,1.563171875
39.5,1.5790781249999999
40.5,1.508553125
41.5,1.499934375
42.5,1.379184375
43.5,1.436303125
44.5,1.445096875
45.5,1.36179375
46.5,1.381171875
47.5,1.385596875
48.5,1.346571875
49.5,1.371696875
50.5,1.331575
51.5,1.31663125
52.5,1.331484375
53.5,1.267025
54.5,1.274946875
55.5,1.299721875
56.5,1.2094625
57.5,1.205853125
58.5,1.12059375
59.5,1.140921875
60.5,1.09605625
61.5,1.0988125
62.5,1.120778125
63.5,1.138840625
64.5,1.087775
65.5,1.016540625
66.5,1.0141625
67.5,1.001134375
68.5,1.003090625
69.5,1.0343
70.5,1.00973125
71.5,1.007275
72.5,0.989878125
73.5,0.99323125
74.5,1.0049375
75.5,0.9719625
76.5,0.950621875
77.5,0.949765625
78.5,0.93431875
79.5,0.923415625
80.5,0.91986875
81.5,0.872815625
82.5,0.888728125
83.5,0.899171875
84.5,0.875896875
85.5,0.8700875
86.5,0.876525
87.5,0.868184375
88.5,0.871046875
89.5,0.866103125
90.5,0.8789125
91.5,0.869384375
92.5,0.8784875
93.5,0.899540625
94.5,0.877396875
95.5,0.841740625
96.5,0.84316875
97.5,0.8407625
98.5,0.84753125
99.5,0.848159375
100.5,0.84626875
101.5,0.82910625
102.5,0.814034375
103.5,0.815828125
104.5,0.825759375
105.5,0.825675
106.5,0.813025
107.5,0.788584375
108.5,0.780525
109.5,0.794590625
110.5,0.7977
111.5,0.812071875
112.5,0.809896875
113.5,0.814065625
114.5,0.79236875
115.5,0.788496875
116.5,0.78980625
117.5,0.794825
118.5,0.78731875
119.5,0.780096875
120.5,0.794275
121.5,0.79409375
122.5,0.774525
123.5,0.76906875
124.5,0.767303125
125.5,0.755178125
126.5,0.756978125
127.5,0.766690625
128.5,0.77830625
129.5,0.77801875
130.5,0.78180625
131.5,0.800925
132.5,0.800059375
133.5,0.795409375
134.5,0.797496875
135.5,0.781346875
136.5,0.768978125
137.5,0.776325
138.5,0.784
139.5,0.8040437500000001
140.5,0.7984218750000001
141.5,0.78596875
142.5,0.786846875
143.5,0.7716875
144.5,0.7737375
145.5,0.761809375
146.5,0.7643375
147.5,0.7680125
148.5,0.772065625
149.5,0.7699375
150.5,0.76960625
151.5,0.770215625
152.5,0.768265625
153.5,0.7699625
154.5,0.7906125
155.5,0.794640625
156.5,0.797321875
157.5,0.78446875
158.5,0.78936875
159.5,0.779371875
160.5,0.764459375
161.5,0.7628843750000001
162.5,0.763784375
163.5,0.75465625
164.5,0.76935625
165.5,0.76714375
166.5,0.7580125
167.5,0.765559375
168.5,0.76829375
169.5,0.75883125
170.5,0.752121875
171.5,0.740603125
172.5,0.741746875
173.5,0.7508781250000001
174.5,0.751590625
175.5,0.761890625
176.5,0.7580375
177.5,0.764084375
178.5,0.764915625
179.5,0.7726875
180.5,0.7681
181.5,0.770978125
182.5,0.77166875
183.5,0.76604375
184.5,0.752484375
185.5,0.7512
186.5,0.736
187.5,0.744865625
188.5,0.74514375
189.5,0.751934375
190.5,0.745209375
191.5,0.75606875
192.5,0.74924375
193.5,0.74988125
194.5,0.7562875
195.5,0.75465625
196.5,0.74419375
197.5,0.7428
198.5,0.756828125
199.5,0.749278125
200.5,0.745365625
201.5,0.743853125
202.5,0.752565625
203.5,0.7396375000000001
204.5,0.73816875
205.5,0.7354625
206.5,0.73319375
207.5,0.73989375
208.5,0.74251875
209.5,0.751384375
210.5,0.7474375
211.5,0.737678125
212.5,0.73839375
213.5,0.7344625
214.5,0.747978125
215.5,0.74514375
216.5,0.746896875
217.5,0.758515625
218.5,0.7533875
219.5,0.740146875
220.5,0.742928125
221.5,0.738515625
222.5,0.74119375
223.5,0.7376
224.5,0.7437625
225.5,0.7451375
226.5,0.73074375
227.5,0.722121875
228.5,0.7208125
229.5,0.72148125
230.5,0.721975
231.5,0.732021875
232.5,0.7448625
233.5,0.75059375
234.5,0.757690625
235.5,0.76468125
236.5,0.760484375
237.5,0.75441875
238.5,0.75306875
239.5,0.742153125
240.5,0.745309375
241.5,0.74030625
242.5,0.7405875
243.5,0.751178125
244.5,0.757428125
245.5,0.75079375
246.5,0.741396875
247.5,0.7483
248.5,0.744509375
249.5,0.7438875
250.5,0.75179375
251.5,0.756659375

